A Publish/Subscribe QoS-aware Framework for Massive IoT Traffic Orchestration

Internet of Things (IoT) application deployment requires the allocation of resources such as virtual machines, storage, and network elements that must be deployed over distinct infrastructures such as cloud computing, Cloud of Things (CoT), datacenters and backbone networks. For massive IoT data acquisition, a gateway-based data aggregation approach is commonly used featuring sensor/ actuator seamless access and providing cache/ buffering and preprocessing functionality. In this perspective , gateways acting as producers need to allocate network resources to send IoT data to consumers. In this paper, it is proposed a Publish/-Subscribe (PubSub) quality of service (QoS) aware framework (PSIoT-Orch) that orchestrates IoT traffic and allocates network resources between aggregates and consumers for massive IoT traffic. PSIoT-Orch schedules IoT data flows based on its configured QoS requirements. Additionally , the framework allocates network resources (LSP/ bandwidth) over a controlled backbone network with limited and constrained resources between IoT data users and consumers. Network resources are allocated using a Bandwidth Allocation Model (BAM) to achieve efficient network resource allocation for scheduled IoT data streams. PSIoT-Orch adopts an ICN (Information-Centric Network) PubSub architecture approach to handle IoT data transfers requests among framework components. The proposed framework aims at gathering the inherent advantages of an ICN-centric approach using a PubSub message scheme while allocating resources efficiently keeping QoS awareness and handling restricted network resources (bandwidth) for massive IoT traffic.

==> bibtex.bbl.txt <==
@article{Aamodt1994,
 author = {Aamodt, Agnar and Plaza, Enric},
 title = {Case-based Reasoning: Foundational Issues, Methodological Variations, and System Approaches},
 journal = {AI Commun.},
  volume = {7},
 number = {1},
 month = mar,
 year = {1994},
 issn = {0921-7126},
 pages = {39--59},
 numpages = {21},
 url = {http://dl.acm.org/citation.cfm?id=196108.196115},
 acmid = {196115},
 publisher = {IOS Press},
 address = {Amsterdam, The Netherlands, The Netherlands},
}

@INPROCEEDINGS{GRDM, 
author={D. Adami and C. Callegari and S. Giordano and M. Pagano and M. Toninelli}, 
booktitle={IEEE GLOBECOM 2007 - IEEE Global Telecommunications Conference}, 
title={G-RDM: A New Bandwidth Constraints Model for DS-TE Networks}, 
year={2007}, 
pages={2472-2476}, 
ISSN={1930-529X}, 
month={Nov},}

@book{Agoulmine2010,
 author = {Agoulmine, Nazim},
 title = {Autonomic Network Management Principles: From Concepts to Applications},
 year = {2010},
 isbn = {0123821908, 9780123821904},
 edition = {1st},
 publisher = {Academic Press},
} 

@techreport{rfc4126MAR,
	series =	{Request for Comments},
	number =	4126,
	howpublished =	{RFC 4126},
	publisher =	{RFC Editor},
	doi =		{10.17487/RFC4126},
	url =		{https://rfc-editor.org/rfc/rfc4126.txt},
    author =	{Gerald Ash},
	title =		{{Max Allocation with Reservation Bandwidth Constraints Model for Diffserv-aware MPLS Traffic Engineering: Performance Comparisons}},
	pagetotal =	22,
	year =		2005,
	month =		jun,
}

@techreport{rfc4124DSTE,
	series =	{Request for Comments},
	number =	4124,
	howpublished =	{RFC 4124},
	publisher =	{RFC Editor},
	doi =		{10.17487/RFC4124},
	url =		{https://rfc-editor.org/rfc/rfc4124.txt},
        author =	{Francois Le Faucheur},
	title =		{{Protocol Extensions for Support of Diffserv-aware MPLS Traffic Engineering}},
	pagetotal =	37,
	year =		2005,
	month =		jun,
}

@techreport{rfc4127RDM,
	series =	{Request for Comments},
	number =	4127,
	howpublished =	{RFC 4127},
	publisher =	{RFC Editor},
	doi =		{10.17487/RFC4127},
	url =		{https://rfc-editor.org/rfc/rfc4127.txt},
        author =	{Francois Le Faucheur},
	title =		{{Russian Dolls Bandwidth Constraints Model for Diffserv-aware MPLS Traffic Engineering}},
	pagetotal =	13,
	year =		2005,
	month =		jun,
}

@techreport{rfc3564DSTE2,
	series =	{Request for Comments},
	number =	3564,
	howpublished =	{RFC 3564},
	publisher =	{RFC Editor},
	doi =		{10.17487/RFC3564},
	url =		{https://rfc-editor.org/rfc/rfc3564.txt},
        author =	{Wai Lai and Francois Le Faucheur},
	title =		{{Requirements for Support of Differentiated Services-aware MPLS Traffic Engineering}},
	pagetotal =	22,
	year =		2003,
	month =		jul,
}

@techreport{rfc4125MAM,
	series =	{Request for Comments},
	number =	4125,
	howpublished =	{RFC 4125},
	publisher =	{RFC Editor},
	doi =		{10.17487/RFC4125},
	url =		{https://rfc-editor.org/rfc/rfc4125.txt},
        author =	{Wai Lai and Francois Le Faucheur},
	title =		{{Maximum Allocation Bandwidth Constraints Model for Diffserv-aware MPLS Traffic Engineering}},
	pagetotal =	12,
	year =		2005,
	month =		jun,
}

@techreport{rfc3209RSVPTE,
	series =	{Request for Comments},
	number =	3209,
	howpublished =	{RFC 3209},
	publisher =	{RFC Editor},
	doi =		{10.17487/RFC3209},
	url =		{https://rfc-editor.org/rfc/rfc3209.txt},
        author =	{Daniel O. Awduche and Lou Berger and Der-Hwa Gan and Dr. Tony Li and Dr. Vijay Srinivasan and George Swallow},
	title =		{{RSVP-TE: Extensions to RSVP for LSP Tunnels}},
	pagetotal =	61,
	year =		2001,
	month =		dec,
}

@techreport{rfc3212CRLDP,
	series =	{Request for Comments},
	number =	3212,
	howpublished =	{RFC 3212},
	publisher =	{RFC Editor},
	doi =		{10.17487/RFC3212},
	url =		{https://rfc-editor.org/rfc/rfc3212.txt},
        author =	{Dr. Muckai K. Girish and Dr. Andre N. Fredette and Dr. Juha Heinanen and Timothy E. Kilty and Paul Doolan and Liwen Wu and Tom Worster and Loa Andersson and Ross Callon and Andrew G. Malis and Ram Dantu and Nancy Feldman and Eric Gray and Bilel Jamoussi},
	title =		{{Constraint-Based LSP Setup using LDP}},
	pagetotal =	42,
	year =		2002,
	month =		jan,
}

@techreport{rfc3468,
	series =	{Request for Comments},
	number =	3468,
	howpublished =	{RFC 3468},
	publisher =	{RFC Editor},
	doi =		{10.17487/RFC3468},
	url =		{https://rfc-editor.org/rfc/rfc3468.txt},
        author =	{George Swallow and Loa Andersson},
	title =		{{The Multiprotocol Label Switching (MPLS) Working Group decision on MPLS signaling protocols}},
	pagetotal =	11,
	year =		2003,
	month =		feb,
}

@INPROCEEDINGS{AMAR, 
author={M. Pištek and M. Medvecký and S. Klučik}, 
booktitle={2015 38th International Conference on Telecommunications and Signal Processing (TSP)}, 
title={A-MAR: A new bandwidth constraint model for DS-TE networks}, 
year={2015}, 
pages={1-5}, 
month={July},}

@article{PROVISIONINGFRAMEWORK ,
  author = {Reale, Rafael Freitas and Bezerra, Romildo Martins da S. and Martins, Joberto S. B.},
  title = {A Bandwidth Allocation Model Provisioning Framework with Autonomic Characteristics},
  journal = {International Journal of Computer Networks \& Communications (IJCNC)},
  volume = {5},
  number = {6},
  month = nov,
  year = {2013},
  issn = {0974-9322},
  pages = {103-119},
  numpages = {17},
  url = {http://airccse.org/journal/cnc/5613cnc06.pdf},
  publisher = {AIRCC Publishing Corporation},
  address = {Chennai, Tamil Nadu, India},
}

@article{DSWITCHING ,
  author = {Reale, Rafael Freitas and Bezerra, Romildo Martins da S. and Martins, Joberto S. B.},
  title = {A Preliminary Evaluation of Bandwidth Allocation Model Dynamic Switchings},
  journal = {International Journal of Computer Networks \& Communications (IJCNC)},
  volume = {6},
  number = {3},
  month = may,
  year = {2014},
  issn = {0974-9322},
  pages = {131-143},
  numpages = {13},
  url = {http://airccse.org/journal/cnc/6314cnc11.pdf},
  publisher = {AIRCC Publishing Corporation},
  address = {Chennai, Tamil Nadu, India},
}

@INPROCEEDINGS{BAMReconfiguration , 
author = {Reale, Rafael Freitas and Bezerra, Romildo Martins da S. and Martins, Joberto S. B.},
booktitle={2014 3rd International Workshop on ICT Infrastructures and Services  (ADVANCE)}, 
title={Analysis of Bandwidth Allocation Models Reconfiguration Impacts.},
year={2014}, 
month=dec,}

@article{GBAM ,
  author = {Reale, Rafael Freitas and Bezerra, Romildo Martins da S. and Martins, Joberto S. B.},
  title = {G–BAM: A Generalized Bandwidth Allocation Model for IP/MPLS/DS-TE Networks},
  journal = {International Journal of Computer Information Systems and Industrial Management Applications (IJCISIM)},
  volume = {6},
  year = {2014},
  issn = {2150-7988},
  pages = {635-643},
  numpages = {9},
  url = {"http://www.mirlabs.org/ijcisim/regular\_papers\_2014/IJCISIM\_59.pdf"},
  publisher = {Machine Intelligence Research (MIR) Labs},
  address = {Auburn, Washington, USA},
}

@article {ApplyingAutonomy,
author = {Reale, Rafael Freitas and Bezerra, Romildo Martins da S. and Martins, Joberto S. B.},
title = {Applying autonomy with bandwidth allocation models},
journal = {International Journal of Communication Systems (IJCS)},
volume = {29},
number = {13},
issn = {1099-1131},
url = {http://dx.doi.org/10.1002/dac.3157},
doi = {10.1002/dac.3157},
pages = {2028--2040},
keywords = {bandwidth allocation models—BAM, dynamic resource management, G-BAM, BAM switching},
year = {2016},
note = {IJCS-15-0565.R1},
}

@INPROCEEDINGS{AllocTCSharing, 
author={Reale, Rafael Freitas and Pinto Neto, Walter d. Costa and Martins, Joberto S. B.}, 
booktitle={2011 7th Latin American Network Operations and Management Symposium}, 
title={AllocTC-sharing: A new bandwidth allocation model for DS-TE networks}, 
year={2011}, 
pages={1-4}, 
doi={10.1109/LANOMS.2011.6102265}, 
month={Oct},}

@INPROCEEDINGS{AllocTCSharingISCC, 
author={Reale, Rafael Freitas and Pinto Neto, Walter d. Costa and Martins, Joberto S. B.}, 
booktitle={2012 IEEE Symposium on Computers and Communications (ISCC)}, 
title={Routing in DS-TE networks with an opportunistic bandwidth allocation model}, 
year={2012}, 
pages={88-93}, 
doi={10.1109/ISCC.2012.6249273}, 
ISSN={1530-1346}, 
month={July},}

@INPROCEEDINGS{Adapt-RDM, 
author={W. da Costa Pinto Neto and Martins, Joberto S. B.}, 
booktitle={NOMS 2008 - 2008 IEEE Network Operations and Management Symposium}, 
title={Adapt-RDM - A bandwidth management algorithm suitable for DiffServ services aware traffic engineering}, 
year={2008}, 
pages={975-978}, 
doi={10.1109/NOMS.2008.4575261}, 
ISSN={1542-1201}, 
month={April},}

@ARTICLE{Max-Min, 
author={T. Shan and O. Yang}, 
journal={IEEE Transactions on Parallel and Distributed Systems}, 
title={Bandwidth Management for Supporting Differentiated Service Aware Traffic Engineering}, 
year={2007}, 
volume={18}, 
number={9}, 
pages={1320-1331}, 
doi={10.1109/TPDS.2007.1052}, 
ISSN={1045-9219}, 
month={Sept},}

@book{Kurose2007,
 author = {Kurose, James F. and Ross, Keith W.},
 title = {Computer Networking: A Top-Down Approach (4th Edition)},
 year = {2007},
 isbn = {0321497708},
 publisher = {Addison-Wesley Longman Publishing Co., Inc.},
 address = {Boston, MA, USA},
} 

@book{Tanenbaum2002,
 author = {Tanenbaum, Andrew},
 title = {Computer Networks},
 year = {2002},
 isbn = {0130661023},
 edition = {4th},
 publisher = {Prentice Hall Professional Technical Reference},
}

@online{TrafegoRNP,
  author = {Rede Nacional de Ensino e Pesquisa - {RNP}},
  title = {Estatísticas de tráfego no backbone RNP},
  year = 2017,
  url = {https://memoria.rnp.br/ceo/trafego/},
  urldate = {2017-09-26}
}

@article{cloud,
title={Cloud Computing: An Overview},
DOI={10.1007/978-3-642-10665-1_63},
journal={Lecture Notes in Computer Science},
author={Qian, Ling and Luo, Zhiguo and Du, Yujian and Guo, Leitao},
year={2009},
pages={626-631}
}

@article{fog,
title={The Fog Computing Paradigm: Scenarios and Security Issues},
DOI={10.15439/2014f503},
journal={Proceedings of the 2014 Federated Conference on Computer Science and Information Systems},
author={Stojmenovic, Ivan and Wen, Sheng},
year={2014}
}

@misc{etsi,
author={ETSI TS 102 921 v1.1.1.},
title={Machine-to-Machine communications (M2M); mIa, dIa and mId interfaces},
place={Sophia Antipolis},
url={http://www.etsi.org/deliver/etsi_ts/102900_102999/102921/01.01.01_60/ts_102921v010101p.pdf},
publisher={ETSI},
year={2012}
month={2}
}

@misc{mininet,
title={Introduction to Mininet},
author={Lantz, Bob and Handigol, Nikhil and Heller, Brandon and Jeyakumar, Vimal},
url={https://github.com/mininet/mininet/wiki/Introduction-to-Mininet},
journal={GitHub},
year={2017}
}

@article{borgia2014,
title={The Internet of Things vision: Key features, applications and open issues},
volume={54},
DOI={10.1016/j.comcom.2014.09.008},
journal={Computer Communications},
author={Borgia, Eleonora},
year={2014},
pages={1-31}
}

@book{mqtt,
title={MQTT Version 3.1. 1},
url={http://docs.oasis-open.org/mqtt/mqtt/v3.1.1/csprd02/mqtt-v3.1.1-csprd02.pdf},
publisher={OASIS standard 29},
author={Banks, Andrew and Gupta, Rahul},
year={2014}
}

@article{sinc2016,
title={SINC - An Information-Centric Approach for End-to-End IoT Cloud Resource Provisioning},
DOI={10.1109/icccri.2016.12},
journal={2016 International Conference on Cloud Computing Research and Innovations (ICCCRI)},
author={Truong, Hong-Linh and Narendra, Nanjangud},
year={2016}
}

@article{adaptRDM,
title={Adapt-RDM - A bandwidth management algorithm suitable for DiffServ services aware traffic engineering},
DOI={10.1109/noms.2008.4575261},
journal={NOMS 2008 - 2008 IEEE Network Operations and Management Symposium},
author={da Costa Pinto Neto, Walter},
year={2008}
}

@unpublished{daneels2017,
author = {Daneels, Glenn and Municio, Esteban and Spaey, Kathleen and Vandewiele, Gilles and Dejonghe, Alexander and Ongenae, Femke and Latré, Steven and Famaey, Jeroen},
year = {2017},
month = {10},
note = {presented at the Global Information Infrastructure and Networking Symposium (GIIS)},
title = {Real-time Data Dissemination and Analytics Platform for Challenging IoT Environments}
}

@article{icn-baccelli,
title={Information centric networking in the IoT},
DOI={10.1145/2660129.2660144},
journal={Proceedings of the 1st international conference on Information-centric networking - INC '14},
author={Baccelli, Emmanuel and Mehlis, Christian and Hahm, Oliver and Schmidt, Thomas C. and Wählisch, Matthias},
year={2014}
}

@article{icn-home,
title={Information Centric Networking in IoT scenarios: The case of a smart home},
DOI={10.1109/icc.2015.7248395},
journal={2015 IEEE International Conference on Communications (ICC)},
author={Amadeo, Marica and Campolo, Claudia and Iera, Antonio and Molinaro, Antonella},
year={2015}
}

@inproceedings{CoT-Elie,
  title={Cloud of Things Modeling for Efficient and Coordinated Resources Provisioning},
  author={Rachkidi, Elie and Bela{\"\i}d, Djamel and Agoulmine, Nazim and Chendeb, Nada},
  booktitle={OTM Confederated International Conferences" On the Move to Meaningful Internet Systems"},
  pages={175--193},
  year={2017},
  organization={Springer}
}

@unpublished{These-Elie,
author = {E. E. Rachikidi},
year = {2017},
note = {Université Paris-Saclay, Evry},
title = {Modeling and Placement Optimization of Compound Service in a Converged Infrastructure of Cloud Computing and Internet of Things}
}

@book{ICN1,
  title={Publish/subscribe systems: design and principles},
  author={Tarkoma, Sasu},
  year={2012},
  publisher={John Wiley \& Sons}
}

@inproceedings{An,
  title={Wide Area Network-scale Discovery and Data Dissemination in Data-centric Publish/Subscribe Systems},
  author={An, Kyoungho and Gokhale, Aniruddha and Tambe, Sumant and Kuroda, Takayuki},
  booktitle={Proceedings of the Posters and Demos Session of the 16th International Middleware Conference},
  pages={6},
  year={2015},
  organization={ACM}
}
